New bounding techniques for goal-oriented error estimation applied to linear problems

The paper deals with the accuracy of guaranteed error bounds on outputs of interest computed from approximate methods such as the finite element method. A considerable improvement is introduced for linear problems thanks to new bounding techniques based on Saint-Venant's principle. The main breakthrough of these optimized bounding techniques is the use of properties of homothetic domains which enables to cleverly derive guaranteed and accurate boundings of contributions to the global error estimate over a local region of the domain. Performances of these techniques are illustrated through several numerical experiments.

==> structure_fissuree_2D_fine_SIF_I_pos_crack_tip_109_105_R1_6_R2_8.txt <==
# 	nb_elem: number of elements of adjoint pb
#	theta_EET_EF: estimate EET for FE pb
#	theta_EET_adjoint: estimate EET for adjoint pb
#	sum: sum of theta_EET_EF_elem * theta_EET_adjoint_elem / 2
#	I_ex: exact interest quantity
#	I_h: FE interest quantity
#	I_hh_wo/I_hh_w: correction on the FE interest quantity (without/with introduction of sigma_hat_m)

index	nb_elem	theta_EET_EF 	theta_EET_adjoint	sum	I_ex	I_h	I_hh_w	I_hhh	xi_la_min_1.2_max_2.1	zeta_la_1.6
3.0	7751	16.19390	0.350130	0.701686	2.8974	2.86161	0.000000	-0.00216559	4.69730	2.50450
1.0	8282	16.19390	0.305652	0.589040	2.8974	2.86161	0.00312573	-0.004775	4.04884	2.20169
0.5	10699	16.19390	0.214900	0.468117	2.8974	2.86161	0.00801058	-0.00905822	2.90233	1.67393
0.4	12513	16.19390	0.177947	0.389000	2.8974	2.86161	0.0132723	-0.0145613	2.42107	1.38275
0.3	16471	16.19390	0.162745	0.345964	2.8974	2.86161	0.0155697	-0.0167711	2.22555	1.28806
0.2	27535	16.19390	0.122101	0.275895	2.8974	2.86161	0.0203682	-0.019757	1.69398	0.994505
0.1	87652	16.19390	0.0895368	0.187409	2.8974	2.86161	0.0280102	-0.0222526	1.24568	0.712583
0.09	107125	16.19390	0.0872492	0.178814	2.8974	2.86161	0.028627	-0.0224661	1.21131	0.693371
0.08	132238	16.19390	0.0836109	0.168680	2.8974	2.86161	0.0291572	-0.0227083	1.16081	0.66337
0.07	170921	16.19390	0.0806410	0.153990	2.8974	2.86161	0.0300889	-0.0229396	1.11721	0.622854
0.06	229497	16.19390	0.0741352	0.139330	2.8974	2.86161	0.0309981	-0.0231646	1.03142	0.578834
0.05	327555	16.19390	0.0633831	0.123970	2.8974	2.86161	0.0317186	-0.0232275	0.884154	0.500479
0.04	506130	16.19390	0.0596475	0.108580	2.8974	2.86161	0.0324481	-0.0234854	0.828619	0.462011
0.03	894526	16.19390	0.0509955	0.0900429	2.8974	2.86161	0.0337099	-0.0236406	0.710742	0.395078
0.025	1281925	16.19390	0.0454975	0.0820848	2.8974	2.86161	0.034667	-0.0237036	0.641463	0.36519
#0.02	1993277	16.19390	0.0404287	0.060359	2.8974	2.86161	0.0360986


==> structure_fissuree_2D_fine_elem_4886_sigma_xx.txt <==
# 	nb_elem: number of elements of adjoint pb
#	theta_EET_EF: estimate EET for FE pb
#	theta_EET_adjoint: estimate EET for adjoint pb
#	sum: sum of theta_EET_EF_elem * theta_EET_adjoint_elem / 2
#	I_ex: exact interest quantity
#	I_h: FE interest quantity
#	I_hh_wo/I_hh_w: correction on the FE interest quantity (without/with introduction of sigma_hat_m)

index	nb_elem	theta_EET_EF 	theta_EET_adjoint	sum	I_ex	I_h	I_hh_w	I_hhh	xi_la_min_2_max_14	zeta_la_9
3.0	7751	16.19390	1.070040	0.124833	0.0347069	0.0303747	0.000000	0.000273896	5.456280	0.694579
1.0	7829	16.19390	0.481465	0.0813138	0.0347069	0.0303747	0.000879295	-0.000942579	2.32171	0.365687
0.5	8195	16.19390	0.215351	0.0568275	0.0347069	0.0303747	0.000747468	-0.000958232	1.23671	0.21757	
0.4	8365	16.19390	0.195019	0.053230	0.0347069	0.0303747	0.000990531	-0.000989980	1.03929	0.21198
0.3	8973	16.19390	0.153606	0.0468756	0.0347069	0.0303747	0.000983097	-0.001035900	0.82104	0.18188
0.2	10611	16.19390	0.101980	0.0396696	0.0347069	0.0303747	0.0010275	-0.001020270	0.550236	0.137672
0.1	20974	16.19390	0.0527681	0.0281528	0.0347069	0.0303747	0.00104307	-0.001038790	0.284595	0.0793308
0.09	24124	16.19390	0.0494794	0.0271089	0.0347069	0.0303747	0.0010571	-0.00103262	0.264513	0.0760069
0.08	28851	16.19390	0.0451268	0.0259428	0.0347069	0.0303747	0.0010645	-0.00103726	0.240350	0.0714085
0.07	35723	16.19390	0.0404693	0.0243134	0.0347069	0.0303747	0.00116881	-0.00103506	0.213596	0.0672847
0.06	46430	16.19390	0.0341205	0.0222422	0.0347069	0.0303747	0.00120622	-0.00103583	0.185605	0.0593338	
0.05	64137	16.19390	0.0275381	0.0175718	0.0347069	0.0303747	0.00144471	-0.00104173	0.149333	0.0477042
0.04	98196	16.19390	0.0236148	0.0152883	0.0347069	0.0303747	0.00165611	-0.00104260	0.126135	0.0418598
0.03	171295	16.19390	0.0178925	0.0131041	0.0347069	0.0303747	0.00171041	-0.00104015	0.0985752	0.0366331
0.025	243581	16.19390	0.0141626	0.0107358	0.0347069	0.0303747	0.00182777	-0.00104080	0.0791657	0.0306955
0.02	379575	16.19390	0.0122374	0.0090192	0.0347069	0.0303747	0.00195317	-0.00104016	0.0665834	0.0253337
0.015	637310	16.19390	0.0093509	0.00767998	0.0347069	0.0303747	0.00195839	-0.00104062	0.0527275	0.022322
#0.01	1504475	16.19390	0.00632232	0.00476615	0.0347069	0.0303747	0.00205465	-0.00104038	0.0357571


==> structure_fissuree_2D_fine_node_661_dep_x_handbook.txt <==
# 	nb_node: number of enriched nodes of adjoint pb in Omega_1_PUM
# 	nb_elem_1: number of elements of adjoint pb in Omega_1_PUM
# 	nb_elem_2: number of elements of adjoint pb in Omega_2_PUM
#	theta_EET_EF: estimate EET for FE pb
#	theta_EET_adjoint: estimate EET for adjoint pb
#	sum: sum of theta_EET_EF_elem * theta_EET_adjoint_elem / 2
#	I_ex: exact interest quantity
#	I_h: FE interest quantity
#	I_hh_wo/I_hh_w: correction on the FE interest quantity (without/with introduction of sigma_hat_m)

index	nb_node	nb_elem_1	nb_elem_2	theta_EET_EF 	theta_EET_adjoint	sum	I_ex	I_h	I_hh_w
1	7	6	18	16.19390	0.553387	1.32256	-16.2939	-16.1596	0.0000000
2	19	24	30	16.19390	0.472931	1.31004	-16.2939	-16.1596	0.0000000
3	37	54	43	16.19390	0.403562	1.29426	-16.2939	-16.1596	0.0000000
4	62	97	58	16.19390	0.384128	1.29223	-16.2939	-16.1596	0.0000000
5	95	155	76	16.19390	0.351888	1.28099	-16.2939	-16.1596	0.0000000
6	138	231	92	16.19390	0.333864	1.28685	-16.2939	-16.1596	0.0000000
7	187	323	105	16.19390	0.325647	1.30806	-16.2939	-16.1596	0.0000000
#8	243	428	97	16.19390	1.90651	2.06324	-16.2939	-16.1596	0.0000000
#9	293	525	99	16.19390	2.28045	2.64278	-16.2939	-16.1596	0.0000000
#10	348	624	111	16.19390	2.34405	2.79056	-16.2939	-16.1596	0.0000000
